Breaking Network Densification Limits with Distributed Cooperative Massive Access (DCMA)

In this work, we investigate the performance of the distributed cooperative massive access (DCMA) framework in large-scale network setups by incorporating stochastic geometry modeling. A partially centralized cell-free cloud-radio access (C-RAN) architecture is considered where remote radio heads (RRHs) decode transmitted messages and cooperate with each other to enhance system performance. Specifically, they can share decoded messages via feedback links, allowing receivers to cancel inter-user interference through successive interference cancellation (SIC), thus improving the decoding capabilities of the system. For such a network, we propose a novel synergetic decoding algorithm that efficiently resolves the assignment and message sharing routing for each user while accounting for practical network constraints. Furthermore, using game theory, we develop a merge-and-split algorithm with lexicographic preference to solve the problem of minimizing the RRHs utilized without compromising the performance. Simulation results show that the proposed framework significantly outperforms systems that do not implement SIC or take advantage of the cooperation between RRHs in terms of outage probability. Finally, we evaluate the performance of the proposed algorithms and validate their efficiency.

==> Paper_Data/Active_listener/active_a_3_t_0_K_100_M_15.dat <==
5 0.0209424789534836
5.41666666666667 0.0307578771422313
5.83333333333333 0.0436309761877787
6.25 0.0597585653702512
6.66666666666667 0.0804999159514744
7.08333333333333 0.103528969944375
7.5 0.129971572245298
7.91666666666667 0.159496830710406
8.33333333333333 0.1900100062681
8.75 0.223188006122531
9.16666666666667 0.256354290534871
9.58333333333333 0.289052453895017
10 0.321648344564547
10.4166666666667 0.351568056395368
10.8333333333333 0.38123890106194
11.25 0.407734569971407
11.6666666666667 0.433918940938216
12.0833333333333 0.457719348489717
12.5 0.479063060758537
12.9166666666667 0.50046805748101
13.3333333333333 0.519963959048907
13.75 0.537286651587326
14.1666666666667 0.553749661206807
14.5833333333333 0.569422314893362
15 0.584482276712816


==> Paper_Data/Active_listener/active_a_3_t_0_K_100_M_5.dat <==
5 0.0210211257599251
5.41666666666667 0.0308096710335321
5.83333333333333 0.0436054415828703
6.25 0.0599372105825334
6.66666666666667 0.0799036129836246
7.08333333333333 0.103507372572958
7.5 0.130287263067679
7.91666666666667 0.160581135886327
8.33333333333333 0.190513720956337
8.75 0.223099896470007
9.16666666666667 0.256804739999225
9.58333333333333 0.288673418211443
10 0.320746033146846
10.4166666666667 0.350803732298273
10.8333333333333 0.380977651135531
11.25 0.408293449399152
11.6666666666667 0.433650272622116
12.0833333333333 0.457458888180478
12.5 0.479202532459369
12.9166666666667 0.500175417609894
13.3333333333333 0.519254320749898
13.75 0.537335079769456
14.1666666666667 0.553617487045566
14.5833333333333 0.56950266659118
15 0.58395064314843


==> Paper_Data/Active_listener/active_a_3_t_0_K_300_M_15_pth_0_01.dat <==
5 0.00135127547692212
5.41666666666667 0.00259397517594341
5.83333333333333 0.00433442942012089
6.25 0.00730166462405204
6.66666666666667 0.0121780106821512
7.08333333333333 0.018961103074808
7.5 0.0298782853984778
7.91666666666667 0.044828878335066
8.33333333333333 0.0646009222745086
8.75 0.0920113657249057
9.16666666666667 0.124494946325364
9.58333333333333 0.163725915956162
10 0.204206664377538
10.4166666666667 0.249209257691932
10.8333333333333 0.292808605715618
11.25 0.331535061702378
11.6666666666667 0.369776914069354
12.0833333333333 0.404741308597465
12.5 0.43483517150892
12.9166666666667 0.462658218436659
13.3333333333333 0.487000990153783
13.75 0.509959521603597
14.1666666666667 0.530007299373841
14.5833333333333 0.548568026758162
15 0.566214251910603


==> Paper_Data/Active_listener/active_a_3_t_0_K_300_M_5_pth_0_01.dat <==
5 0.00159550146988784
5.41666666666667 0.00284108145104298
5.83333333333333 0.00492957708576691
6.25 0.00792491529769293
6.66666666666667 0.0128845706265781
7.08333333333333 0.0202873488655349
7.5 0.0307996305112208
7.91666666666667 0.0458647073235386
8.33333333333333 0.0654834010596616
8.75 0.0930046595857756
9.16666666666667 0.125841432012685
9.58333333333333 0.164371861907813
10 0.207348952424952
10.4166666666667 0.249674067695429
10.8333333333333 0.29312247088683
11.25 0.333154347116554
11.6666666666667 0.369544776101977
12.0833333333333 0.404162765979492
12.5 0.433497540649183
12.9166666666667 0.462039160422128
13.3333333333333 0.487192652583801
13.75 0.510023504144311
14.1666666666667 0.529998239406191
14.5833333333333 0.549029133302835
15 0.566509879098479


==> Paper_Data/Active_listener/active_a_3_t_0_K_500_M_15_pth_0_01.dat <==
5 0.000227210629424381
5.41666666666667 0.000492665678303619
5.83333333333333 0.00086708287675947
6.25 0.00169245989093894
6.66666666666667 0.00309939977887968
7.08333333333333 0.00537025510285442
7.5 0.00926675053677068
7.91666666666667 0.0150812928059477
8.33333333333333 0.025379186035182
8.75 0.0403348994849752
9.16666666666667 0.0628372972795343
9.58333333333333 0.0949602280003581
10 0.135416473743548
10.4166666666667 0.183987167634967
10.8333333333333 0.23360184336528
11.25 0.284094716041874
11.6666666666667 0.332133062340343
12.0833333333333 0.374934028035865
12.5 0.41192728246665
12.9166666666667 0.444300882128643
13.3333333333333 0.472396129934201
13.75 0.497733829499571
14.1666666666667 0.520328654656154
14.5833333333333 0.540686225740675
15 0.55881251282969


==> Paper_Data/Active_listener/active_a_3_t_0_K_500_M_5_pth_0_01.dat <==
5 0.00043384395370443
5.41666666666667 0.000786658353241403
5.83333333333333 0.00142769484715003
6.25 0.00255082637257801
6.66666666666667 0.00405730594968393
7.08333333333333 0.00684414691683356
7.5 0.0114147340183199
7.91666666666667 0.0173555298813031
8.33333333333333 0.0278731180720222
8.75 0.0435395312764637
9.16666666666667 0.0674171235617016
9.58333333333333 0.0983109311853626
10 0.136673956496514
10.4166666666667 0.18606619006597
10.8333333333333 0.236673746446126
11.25 0.286099745665849
11.6666666666667 0.330996513819003
12.0833333333333 0.373668444939671
12.5 0.411883841625548
12.9166666666667 0.442595384384728
13.3333333333333 0.473279793253118
13.75 0.497514066652496
14.1666666666667 0.520481392399142
14.5833333333333 0.540512770967909
15 0.559304816961911


==> Paper_Data/Active_listener/active_a_3_t_0_K_700_M_15_pth_0_001_bth_0_01.dat <==
5 4.67774385455797e-05
5.41666666666667 0.000126139138185694
5.83333333333333 0.000234928477962526
6.25 0.000524791930425621
6.66666666666667 0.000975450285795598
7.08333333333333 0.00177993999606281
7.5 0.00319498471712965
7.91666666666667 0.0057979019824098
8.33333333333333 0.010440381080391
8.75 0.018123823684663
9.16666666666667 0.0315834961955951
9.58333333333333 0.0536928445952219
10 0.0860983240457204
10.4166666666667 0.131333863079926
10.8333333333333 0.18757503386755
11.25 0.246256657390164
11.6666666666667 0.301189717447896
12.0833333333333 0.351439977086946
12.5 0.393166749983566
12.9166666666667 0.432060584643412
13.3333333333333 0.46422091243772
13.75 0.490879765670116
14.1666666666667 0.514411047705597
14.5833333333333 0.535903927070096
15 0.555055280597244


==> Paper_Data/Active_listener/active_a_3_t_0_K_700_M_5_pth_0_001_bth_0_01.dat <==
5 0.000204399084841065
5.41666666666667 0.000363607905560227
5.83333333333333 0.000721749358647509
6.25 0.00118135748158235
6.66666666666667 0.00193807080562539
7.08333333333333 0.00319544484355302
7.5 0.0051740893528119
7.91666666666667 0.00858159426210987
8.33333333333333 0.0142428719809456
8.75 0.0234170920714328
9.16666666666667 0.038902125718385
9.58333333333333 0.0613261028221483
10 0.0937837244891251
10.4166666666667 0.139843630763258
10.8333333333333 0.190329118245689
11.25 0.249158340891416
11.6666666666667 0.303445411220112
12.0833333333333 0.351331104852693
12.5 0.393686444345292
12.9166666666667 0.432016756281096
13.3333333333333 0.462471650641378
13.75 0.490828575268871
14.1666666666667 0.514566088307019
14.5833333333333 0.535971843844417
15 0.555159366593028


==> Paper_Data/Active_listener/active_a_4_t_0_K_100_M_15.dat <==
10 0.00471898777791882
10.625 0.00714898589580257
11.25 0.0104268574237276
11.875 0.0151000240999354
12.5 0.0210533902741959
13.125 0.0294277903458965
13.75 0.0394704706425315
14.375 0.051919766279964
15 0.0678267907680004
15.625 0.0875920774879372
16.25 0.109876384426502
16.875 0.134153142710235
17.5 0.161944481381061
18.125 0.191426376032378
18.75 0.222002779263585
19.375 0.253117595945216
20 0.28249696707662
20.625 0.312248884914756
21.25 0.341075993824685
21.875 0.368480485082512
22.5 0.393632832286189
23.125 0.416873431883601
23.75 0.439946614348412
24.375 0.460858703792301
25 0.480323079530761


==> Paper_Data/Active_listener/active_a_4_t_0_K_100_M_5.dat <==
10 0.00539257059987427
10.625 0.00804994810137913
11.25 0.0115141677241706
11.875 0.0162523228515376
12.5 0.022899614817274
13.125 0.0311922948020368
13.75 0.0413780913275663
14.375 0.0555370763935731
15 0.0712359919313473
15.625 0.0902638857366817
16.25 0.112157012098223
16.875 0.138069418414005
17.5 0.165583897344354
18.125 0.194214231977926
18.75 0.224656336107294
19.375 0.253891877945664
20 0.28484878595554
20.625 0.314002486336387
21.25 0.341336027480813
21.875 0.369509361967478
22.5 0.39391970420535
23.125 0.417998793970631
23.75 0.440951170310561
24.375 0.461886492102964
25 0.48028095973582


==> Paper_Data/Active_listener/active_a_4_t_0_K_300_M_15_pth_0_01.dat <==
10 0.000546121176299517
10.625 0.000979358633100006
11.25 0.00157502132883942
11.875 0.00263148069314255
12.5 0.00430312446763284
13.125 0.00656229066136376
13.75 0.0101846553917149
14.375 0.0154438160917163
15 0.0230301330087194
15.625 0.0342966612293639
16.25 0.0482181246258685
16.875 0.0681264697303212
17.5 0.0927574049917285
18.125 0.12107493391106
18.75 0.154616653093716
19.375 0.191284031650366
20 0.229115473045321
20.625 0.26557643303095
21.25 0.301428806848513
21.875 0.336545124177139
22.5 0.36563269196456
23.125 0.396236714579396
23.75 0.421888538626286
24.375 0.445941967535344
25 0.468662120514024


==> Paper_Data/Active_listener/active_a_4_t_0_K_300_M_5.dat <==
10 0.00149908328728762
10.625 0.00233550226083383
11.25 0.00343152694494987
11.875 0.00534886658943511
12.5 0.00789297482210886
13.125 0.0114929267326901
13.75 0.0169035923567623
14.375 0.023973837009007
15 0.0339369581248474
15.625 0.0462761507066022
16.25 0.0624976210375415
16.875 0.0836129517705687
17.5 0.109324055601934
18.125 0.137870874594275
18.75 0.17021481026156
19.375 0.203625140621114
20 0.23900257174261
20.625 0.276019677261861
21.25 0.308938021411174
21.875 0.340518305444507
22.5 0.372158325088822
23.125 0.400059007431452
23.75 0.423897250253672
24.375 0.447628204126783
25 0.469749391452745


==> Paper_Data/Active_listener/active_a_4_t_0_K_500_M_15_pth_0_001_bth_0_01.dat <==
10 0.000182181835276096
10.625 0.00039280734671055
11.25 0.000633737083804418
11.875 0.00115882882549434
12.5 0.00180807605464882
13.125 0.00301780664159947
13.75 0.00491803644977977
14.375 0.00831211508271786
15 0.0130468216467028
15.625 0.0206840787598278
16.25 0.0323427940153026
16.875 0.0467286521393895
17.5 0.0694757235291007
18.125 0.0971585207769493
18.75 0.129352925955294
19.375 0.168527247813802
20 0.209925173687022
20.625 0.250455179550762
21.25 0.288695276509759
21.875 0.325372512993122
22.5 0.359449476423875
23.125 0.389053361069254
23.75 0.417908537765958
24.375 0.442710385444925
25 0.466308990986173


==> Paper_Data/Active_listener/active_a_4_t_0_K_500_M_5_pth_0_001_bth_0_01.dat <==
10 0.000956471651601543
10.625 0.00152567796605932
11.25 0.00230312286610399
11.875 0.00360807575762776
12.5 0.00515161004799385
13.125 0.00764392269042926
13.75 0.0112491682469921
14.375 0.0166942308311689
15 0.024122169234378
15.625 0.0344291921124391
16.25 0.048065435978932
16.875 0.0659422752227016
17.5 0.090232699160629
18.125 0.117441867027806
18.75 0.150231989741262
19.375 0.185827150652825
20 0.223190418043551
20.625 0.260289937200447
21.25 0.295336825377404
21.875 0.33104170064235
22.5 0.362415665267314
23.125 0.39178815565499
23.75 0.418777008016604
24.375 0.443926077407722
25 0.466718080239474


==> Paper_Data/Active_listener/active_a_4_t_0_K_700_M_15_pth_0_001_bth_0_01.dat <==
10 9.09178700610676e-05
10.625 0.000228084734782051
11.25 0.000387287048043104
11.875 0.000679488694422582
12.5 0.00110204261727077
13.125 0.00180003445684403
13.75 0.00312438132500405
14.375 0.00536902125340919
15 0.00899551589756651
15.625 0.0147688134662616
16.25 0.0241472754321233
16.875 0.0367493624905759
17.5 0.0571430623582426
18.125 0.0840226156635422
18.75 0.116084704020522
19.375 0.156350332795827
20 0.199163120812786
20.625 0.241939714545065
21.25 0.282120410783064
21.875 0.320389947738645
22.5 0.355722604208376
23.125 0.386272987978208
23.75 0.415795794275594
24.375 0.441096886633486
25 0.465031825070378


==> Paper_Data/Active_listener/active_a_4_t_0_K_700_M_5_pth_0_001_bth_0_01.dat <==
10 0.000826522555678252
10.625 0.00135490905172639
11.25 0.00198212515953865
11.875 0.00302539794541279
12.5 0.00447656971912698
13.125 0.00657089355843256
13.75 0.00980371451439642
14.375 0.0145330026498282
15 0.0211386093700877
15.625 0.0308315864965451
16.25 0.0437744395110043
16.875 0.0600848776868907
17.5 0.083664175493148
18.125 0.111368446087896
18.75 0.141828293305639
19.375 0.179100774796269
20 0.216652262208378
20.625 0.255030935724213
21.25 0.29157343188456
21.875 0.327173483892542
22.5 0.36021399081608
23.125 0.389507969523474
23.75 0.417686375913524
24.375 0.442108906370003
25 0.465622025711113


==> Paper_Data/Compare_3/baseline_a_3_t_0_snr_10.dat <==
5 0.450288255158951
5.3448275862069 0.472452697365311
5.68965517241379 0.494329632452908
6.03448275862069 0.513116660842829
6.37931034482759 0.531161252039242
6.72413793103448 0.548683393056839
7.06896551724138 0.563678831931762
7.41379310344828 0.578701058388588
7.75862068965517 0.592609358852643
8.10344827586207 0.605357324072298
8.44827586206896 0.617722863861724
8.79310344827586 0.629239571604774
9.13793103448276 0.64007451080176
9.48275862068965 0.650040941609531
9.82758620689655 0.659662459919444
10.1724137931034 0.66902287557657
10.5172413793103 0.67741861283621
10.8620689655172 0.686135506910324
11.2068965517241 0.693721341806036
11.551724137931 0.70110167509332
11.8965517241379 0.708297838721481
12.2413793103448 0.715132370793373
12.5862068965517 0.721553086148307
12.9310344827586 0.727533513291063
13.2758620689655 0.734007033282762
13.6206896551724 0.73920315055927
13.9655172413793 0.744784341834722
14.3103448275862 0.750142427611073
14.6551724137931 0.755182717563588
15 0.759884006949161


==> Paper_Data/Compare_3/baseline_a_4_t_0_snr_10.dat <==
10 0.550676308914957
10.5172413793103 0.565739207229191
11.0344827586207 0.580698966894054
11.551724137931 0.593739300507107
12.0689655172414 0.606696956930495
12.5862068965517 0.618830379963028
13.1034482758621 0.629631159822808
13.6206896551724 0.640571605514812
14.1379310344828 0.650410505687982
14.6551724137931 0.65980765186233
15.1724137931034 0.669069807300238
15.6896551724138 0.677548831982767
16.2068965517241 0.68569973532185
16.7241379310345 0.693463334247752
17.2413793103448 0.700823562698704
17.7586206896552 0.707903990478135
18.2758620689655 0.714532672333599
18.7931034482759 0.720901664058453
19.3103448275862 0.727164885977927
19.8275862068966 0.733094399864771
20.3448275862069 0.738604416557178
20.8620689655172 0.743999291227538
21.3793103448276 0.749251346273027
21.8965517241379 0.754018422757899
22.4137931034483 0.758882591510999
22.9310344827586 0.763676813780192
23.448275862069 0.767981184939103
23.9655172413793 0.772376558062864
24.4827586206897 0.776244017753041
25 0.78034533328979


==> Paper_Data/Compare_3/duma_a_3_t_0_snr_10_smooth.dat <==
5 5.28641108032669e-06
5.1010101010101 7.61505403916501e-06
5.2020202020202 8.16795673086629e-06
5.3030303030303 8.26313038163839e-06
5.4040404040404 1.06317354189298e-05
5.50505050505051 1.24527213222115e-05
5.60606060606061 1.68310670714099e-05
5.70707070707071 1.88093111615244e-05
5.80808080808081 2.54410213105204e-05
5.90909090909091 3.19494607096434e-05
6.01010101010101 3.79318607998276e-05
6.11111111111111 4.88641374051204e-05
6.21212121212121 6.16951876756901e-05
6.31313131313131 7.06560092732853e-05
6.41414141414141 8.20022535654404e-05
6.51515151515152 9.32597094199503e-05
6.61616161616162 0.000113216813416382
6.71717171717172 0.000137755442257062
6.81818181818182 0.000161209484619555
6.91919191919192 0.000202364190970626
7.02020202020202 0.000244021096096122
7.12121212121212 0.000300236563349412
7.22222222222222 0.000366727653281214
7.32323232323232 0.000445067945138394
7.42424242424242 0.000519081292323219
7.52525252525253 0.000614944352392941
7.62626262626263 0.000729394767372575
7.72727272727273 0.00088297926861384
7.82828282828283 0.00103992202711579
7.92929292929293 0.00125574954662409
8.03030303030303 0.00150854692604281
8.13131313131313 0.00185821535890472
8.23232323232323 0.00224463059434813
8.33333333333333 0.00274802287407403
8.43434343434343 0.00328936205434847
8.53535353535354 0.00393776666659781
8.63636363636364 0.00474099190102238
8.73737373737374 0.00561713512312282
8.83838383838384 0.00666592068235279
8.93939393939394 0.00792637066477861
9.04040404040404 0.00953861554979587
9.14141414141414 0.0113478408459666
9.24242424242424 0.0136308111157825
9.34343434343434 0.0161489549892419
9.44444444444444 0.0191585614691298
9.54545454545455 0.0226463921217898
9.64646464646465 0.0265235318319405
9.74747474747475 0.030927949910856
9.84848484848485 0.0362653414029028
9.94949494949495 0.0425885762024593
10.0505050505051 0.0494708193881009
10.1515151515152 0.0573151452006901
10.2525252525253 0.0658911349244848
10.3535353535354 0.075725820519665
10.4545454545455 0.086237938750256
10.5555555555556 0.0976867340076295
10.6565656565657 0.109688923890032
10.7575757575758 0.122803365422906
10.8585858585859 0.136650892797492
10.959595959596 0.151198869334385
11.0606060606061 0.166186347664122
11.1616161616162 0.181960345999009
11.2626262626263 0.197599602250263
11.3636363636364 0.213572238193839
11.4646464646465 0.229643044090369
11.5656565656566 0.245521349489141
11.6666666666667 0.261255275216807
11.7676767676768 0.276602634215933
11.8686868686869 0.291568160975312
11.969696969697 0.306317098563476
12.0707070707071 0.320257806977005
12.1717171717172 0.333627037572983
12.2727272727273 0.346457263436022
12.3737373737374 0.35912095475886
12.4747474747475 0.37119705285929
12.5757575757576 0.382440235275231
12.6767676767677 0.393117104136447
12.7777777777778 0.403422439901005
12.8787878787879 0.413558701857283
12.979797979798 0.423001454505952
13.0808080808081 0.431835772274288
13.1818181818182 0.440305100697557
13.2828282828283 0.448370423096465
13.3838383838384 0.456300985171953
13.4848484848485 0.463796483332815
13.5858585858586 0.470990465172809
13.6868686868687 0.47815470304015
13.7878787878788 0.484856222343337
13.8888888888889 0.491342448247207
13.989898989899 0.497824467877829
14.0909090909091 0.503850690096746
14.1919191919192 0.509810953264763
14.2929292929293 0.515485809845465
14.3939393939394 0.520961624613109
14.4949494949495 0.526339833133264
14.5959595959596 0.531568570969564
14.6969696969697 0.536579489900118
14.7979797979798 0.539247293063942
14.8989898989899 0.541873807001609
15 0.544227079020722


==> Paper_Data/Compare_3/duma_a_4_t_0_snr_10_smooth.dat <==
10 4.90948609416367e-05
10.1515151515152 4.97476140679077e-05
10.3030303030303 5.27256563556546e-05
10.4545454545455 6.17411099935346e-05
10.6060606060606 6.9313600294299e-05
10.7575757575758 8.00636271475019e-05
10.9090909090909 9.35817848863893e-05
11.0606060606061 0.000108163197388666
11.2121212121212 0.000130482865307286
11.3636363636364 0.000158352448128175
11.5151515151515 0.000183615778339782
11.6666666666667 0.000218340977080528
11.8181818181818 0.000257897686773227
11.969696969697 0.000298061355156254
12.1212121212121 0.000344515588996368
12.2727272727273 0.000413514870267071
12.4242424242424 0.000474464665092055
12.5757575757576 0.000538986044377101
12.7272727272727 0.00063580132376526
12.8787878787879 0.000736474130944665
13.030303030303 0.000869386368610315
13.1818181818182 0.00101641150382632
13.3333333333333 0.00116395869234079
13.4848484848485 0.00134999675136209
13.6363636363636 0.00157180891014722
13.7878787878788 0.00182451344002597
13.9393939393939 0.0021247908422214
14.0909090909091 0.00241511753472602
14.2424242424242 0.00278855485283797
14.3939393939394 0.00321601700465001
14.5454545454545 0.00368695206958144
14.6969696969697 0.00423930143309256
14.8484848484848 0.00481224611727927
15 0.00550508741106691
15.1515151515152 0.00639850044545941
15.3030303030303 0.00730242580745709
15.4545454545455 0.00839582942558163
15.6060606060606 0.00965933249784651
15.7575757575758 0.0110346147244727
15.9090909090909 0.0127381949900366
16.0606060606061 0.0145731052740818
16.2121212121212 0.016510204258653
16.3636363636364 0.0189203725844718
16.5151515151515 0.0214355616638911
16.6666666666667 0.0243246268740409
16.8181818181818 0.0276064767245828
16.969696969697 0.0310756082017768
17.1212121212121 0.0348928749479622
17.2727272727273 0.0391795236067321
17.4242424242424 0.0438119408137678
17.5757575757576 0.0492618317915819
17.7272727272727 0.0550415006382255
17.8787878787879 0.0612483736661393
18.030303030303 0.0679549838672537
18.1818181818182 0.0751764750276848
18.3333333333333 0.0829117841427217
18.4848484848485 0.0909962280404109
18.6363636363636 0.0994244784117095
18.7878787878788 0.108209713161453
18.9393939393939 0.117245252357958
19.0909090909091 0.12691604012874
19.2424242424242 0.13699002020007
19.3939393939394 0.147166400856293
19.5454545454545 0.157683827553914
19.6969696969697 0.168051493453376
19.8484848484848 0.178888850562994
20 0.189522827822837
20.1515151515152 0.200324758672954
20.3030303030303 0.210984565187383
20.4545454545455 0.221853798431792
20.6060606060606 0.232500617058276
20.7575757575758 0.243430253227434
20.9090909090909 0.253617922331056
21.0606060606061 0.264348137227326
21.2121212121212 0.274436217021967
21.3636363636364 0.284722574994337
21.5151515151515 0.294200035883873
21.6666666666667 0.303776005757037
21.8181818181818 0.312810002661538
21.969696969697 0.322133130056836
22.1212121212121 0.330842519834655
22.2727272727273 0.339535108904659
22.4242424242424 0.347822061175944
22.5757575757576 0.356338115001505
22.7272727272727 0.364303444438756
22.8787878787879 0.372314476232362
23.030303030303 0.380041215593053
23.1818181818182 0.387603609626804
23.3333333333333 0.394868302693918
23.4848484848485 0.401856491089451
23.6363636363636 0.408703202309553
23.7878787878788 0.41553525803696
23.9393939393939 0.42201642052842
24.0909090909091 0.428182183537791
24.2424242424242 0.434480200912952
24.3939393939394 0.440591016484398
24.5454545454545 0.446547112684017
24.6969696969697 0.449545851926654
24.8484848484848 0.452432418131449
25 0.455318460717538


==> Paper_Data/Compare_3/local_sic_a_3_t_0_snr_10.dat <==
5 0.358907728630927
5.3448275862069 0.382297854864586
5.68965517241379 0.405420429169746
6.03448275862069 0.426009084631854
6.37931034482759 0.44593517291708
6.72413793103448 0.465210811620796
7.06896551724138 0.481900940568243
7.41379310344828 0.498503771745492
7.75862068965517 0.514069415034342
8.10344827586207 0.528478555221797
8.44827586206896 0.542876058949098
8.79310344827586 0.55571176021284
9.13793103448276 0.568222029424555
9.48275862068965 0.579719721565084
9.82758620689655 0.590607985272031
10.1724137931034 0.601210085021592
10.5172413793103 0.61112486324158
10.8620689655172 0.621233790838568
11.2068965517241 0.629978442397321
11.551724137931 0.63861157037516
11.8965517241379 0.647098332431427
12.2413793103448 0.655090045201982
12.5862068965517 0.662708613975855
12.9310344827586 0.669615126154999
13.2758620689655 0.677107024968472
13.6206896551724 0.683448997254884
13.9655172413793 0.689959601356433
14.3103448275862 0.696305726908681
14.6551724137931 0.702342253731615
15 0.707794615956874


==> Paper_Data/Compare_3/local_sic_a_4_t_0_snr_10.dat <==
10 0.387921948915355
10.5172413793103 0.405633912466809
11.0344827586207 0.422464843893904
11.551724137931 0.438860039095236
12.0689655172414 0.453507873304034
12.5862068965517 0.468504740577498
13.1034482758621 0.482171812877476
13.6206896551724 0.495655708725409
14.1379310344828 0.507613890091755
14.6551724137931 0.51968755663046
15.1724137931034 0.531361560404048
15.6896551724138 0.542151755849942
16.2068965517241 0.552238062007828
16.7241379310345 0.562059366093623
17.2413793103448 0.5718881638705
17.7586206896552 0.581179833426948
18.2758620689655 0.589667751641759
18.7931034482759 0.597820545066893
19.3103448275862 0.606464602756498
19.8275862068966 0.614248068925735
20.3448275862069 0.6216846114769
20.8620689655172 0.629061463926866
21.3793103448276 0.63600888454597
21.8965517241379 0.642743670575755
22.4137931034483 0.64924360976779
22.9310344827586 0.655124064767962
23.448275862069 0.661331569509421
23.9655172413793 0.667224696748313
24.4827586206897 0.67278458470049
25 0.678353860470427


==> Paper_Data/Game_theory/game_theory_a_4_t_3_initial_links.dat <==
2 78.9070736579387
2.66666666666667 84.8162775548491
3.33333333333333 88.9743286997999
4 91.6630634337577
4.66666666666667 93.588686873601
5.33333333333333 95.0098599904669
6 95.958436824856
6.66666666666667 96.8186960875437
7.33333333333333 97.5490300501992
8 98.005795540141


==> Paper_Data/Game_theory/game_theory_a_4_t_3_initial_outage.dat <==
2 0
2.66666666666667 0.000207031045266339
3.33333333333333 0.000718432533065635
4 0.00262105800125344
4.66666666666667 0.00467258224043589
5.33333333333333 0.0108415300373485
6 0.0181916627389859
6.66666666666667 0.0327445341721819
7.33333333333333 0.0538825005712083
8 0.0803725853100835


==> Paper_Data/Game_theory/game_theory_a_4_t_3_slms_links.dat <==
2 6.62033126671543
2.66666666666667 9.23632119578353
3.33333333333333 11.9610760952564
4 14.7315712193879
4.66666666666667 17.462612140796
5.33333333333333 20.6087638565042
6 23.6858612639831
6.66666666666667 26.7702386908651
7.33333333333333 29.9700733500769
8 32.8800929444393


==> Paper_Data/Game_theory/game_theory_a_4_t_3_slms_outage.dat <==
2 0
2.66666666666667 0.000207031045266339
3.33333333333333 0.000718432533065635
4 0.00262105800125344
4.66666666666667 0.00467258224043589
5.33333333333333 0.0108415300373485
6 0.0181916627389859
6.66666666666667 0.0327445341721819
7.33333333333333 0.0538825005712083
8 0.0803725853100835


==> Paper_Data/Game_theory/game_theory_a_4_t_3_turned_off.dat <==
2 0.920968530476135
2.66666666666667 0.894944390862667
3.33333333333333 0.86770525665763
4 0.840198552127104
4.66666666666667 0.812944571710291
5.33333333333333 0.781729376201313
6 0.751284111555532
6.66666666666667 0.720896479822825
7.33333333333333 0.689545728284551
8 0.660990443227021


==> Paper_Data/Game_theory/game_theory_a_4_t_6_initial_links.dat <==
2 84.7357817528911
2.66666666666667 90.7251959013238
3.33333333333333 93.9924374919799
4 96.3243834876452
4.66666666666667 97.704794394654
5.33333333333333 98.5187911419276
6 98.8212195251656
6.66666666666667 98.9487670047904
7.33333333333333 98.9905765080423
8 98.9984100774929


==> Paper_Data/Game_theory/game_theory_a_4_t_6_initial_outage.dat <==
2 0.00509726732216462
2.66666666666667 0.015817933538444
3.33333333333333 0.0339649352774269
4 0.0713808143070233
4.66666666666667 0.120548811237422
5.33333333333333 0.183854843880036
6 0.250760204745587
6.66666666666667 0.330878236549161
7.33333333333333 0.388457604954416
8 0.453766171453429


==> Paper_Data/Game_theory/game_theory_a_4_t_6_slms_links.dat <==
2 9.35734694096534
2.66666666666667 13.2152045248617
3.33333333333333 17.1200060010369
4 20.8967603154334
4.66666666666667 24.3538976325767
5.33333333333333 27.2712178594342
6 29.3168398190523
6.66666666666667 30.5844883808976
7.33333333333333 31.5718100171632
8 32.0748367827083


==> Paper_Data/Game_theory/game_theory_a_4_t_6_slms_outage.dat <==
2 0.00509726732216462
2.66666666666667 0.015817933538444
3.33333333333333 0.0339649352774269
4 0.0713808143070233
4.66666666666667 0.120548811237422
5.33333333333333 0.183854843880036
6 0.250760204745587
6.66666666666667 0.330878236549161
7.33333333333333 0.388457604954416
8 0.453766171453429


==> Paper_Data/Game_theory/game_theory_a_4_t_6_turned_off.dat <==
2 0.892885986650623
2.66666666666667 0.854894649492995
3.33333333333333 0.816798044742451
4 0.780126241361376
4.66666666666667 0.747233286219543
5.33333333333333 0.7193660050467
6 0.69983353602898
6.66666666666667 0.68794331973156
7.33333333333333 0.678417013588032
8 0.674065021859088


==> Paper_Data/Game_theory/game_theory_a_4_t_9_initial_links.dat <==
2 91.369056164944
2.66666666666667 96.0171632981945
3.33333333333333 98.2184586637919
4 98.8105216777768
4.66666666666667 98.9642457954305
5.33333333333333 98.9971395619411
6 98.9991571563107
6.66666666666667 98.9999915254237
7.33333333333333 99
8 99


==> Paper_Data/Game_theory/game_theory_a_4_t_9_initial_outage.dat <==
2 0.0612019323036244
2.66666666666667 0.125345032413476
3.33333333333333 0.217997249521381
4 0.310844298455695
4.66666666666667 0.403624743309064
5.33333333333333 0.482222241616635
6 0.537162651398385
6.66666666666667 0.595590984101605
7.33333333333333 0.632800677247981
8 0.669266392719261


==> Paper_Data/Game_theory/game_theory_a_4_t_9_slms_links.dat <==
2 12.1667532057685
2.66666666666667 16.145290833303
3.33333333333333 19.5183799539456
4 21.4137197069579
4.66666666666667 22.4791347810947
5.33333333333333 23.0118102831223
6 23.3872617622466
6.66666666666667 23.1624393617851
7.33333333333333 23.423567176033
8 23.13703433611


==> Paper_Data/Game_theory/game_theory_a_4_t_9_slms_outage.dat <==
2 0.0612019323036244
2.66666666666667 0.125345032413476
3.33333333333333 0.217997249521381
4 0.310844298455695
4.66666666666667 0.403624743309064
5.33333333333333 0.482222241616635
6 0.537162651398385
6.66666666666667 0.595590984101605
7.33333333333333 0.632800677247981
8 0.669266392719261


==> Paper_Data/Game_theory/game_theory_a_4_t_9_turned_off.dat <==
2 0.866325378037233
2.66666666666667 0.828976327009764
3.33333333333333 0.797506055106738
4 0.780216428848346
4.66666666666667 0.770346396002673
5.33333333333333 0.765784005408432
6 0.761842849324495
6.66666666666667 0.764639933321036
7.33333333333333 0.76162494963529
8 0.764398289466924


==> Paper_Data/Links/links_a_3_t_0_K_100_M_15.dat <==
5 72.4998290467325
5.41666666666667 75.5293241599713
5.83333333333333 78.3539277330536
6.25 80.9168124578544
6.66666666666667 83.3282737088925
7.08333333333333 85.4424898428661
7.5 87.4213942573962
7.91666666666667 89.2091769942185
8.33333333333333 90.7500281048602
8.75 92.0898710134769
9.16666666666667 93.1825035715804
9.58333333333333 94.0799347269551
10 94.7984450292568
10.4166666666667 95.3206496505363
10.8333333333333 95.751716928945
11.25 96.0411234706761
11.6666666666667 96.2690675300711
12.0833333333333 96.4217306782802
12.5 96.5326419413524
12.9166666666667 96.6110599481267
13.3333333333333 96.6658982135338
13.75 96.7042143301632
14.1666666666667 96.7328912776433
14.5833333333333 96.7516314866565
15 96.7623410421266


==> Paper_Data/Links/links_a_3_t_0_K_100_M_5.dat <==
5 42.865140339266
5.41666666666667 46.5388367314793
5.83333333333333 50.1250266142942
6.25 53.6391230168534
6.66666666666667 57.0099166470329
7.08333333333333 60.3814513859101
7.5 63.6286442149252
7.91666666666667 66.880282644233
8.33333333333333 69.8527581263955
8.75 72.7735605243289
9.16666666666667 75.5394666331618
9.58333333333333 78.0332281089547
10 80.3765878541335
10.4166666666667 82.4374932211693
10.8333333333333 84.3311563989092
11.25 86.0391460057525
11.6666666666667 87.4871806085824
12.0833333333333 88.7546119473309
12.5 89.8355053899566
12.9166666666667 90.8168304311444
13.3333333333333 91.6359349001841
13.75 92.348238161846
14.1666666666667 92.9493933301555
14.5833333333333 93.4863731208717
15 93.9361676146497


==> Paper_Data/Links/links_a_3_t_0_K_300_M_15_pth_0_01.dat <==
5 210.28199701117
5.41666666666667 217.901261348298
5.83333333333333 224.392241078432
6.25 230.133121921017
6.66666666666667 235.356010401366
7.08333333333333 240.176814886953
7.5 245.289204409993
7.91666666666667 250.424041433957
8.33333333333333 255.788559717462
8.75 261.622083394058
9.16666666666667 267.460560836434
9.58333333333333 273.298373807436
10 278.508371647843
10.4166666666667 283.220256266238
10.8333333333333 286.956876544355
11.25 289.566018900108
11.6666666666667 291.608694162398
12.0833333333333 292.964437758581
12.5 293.865409103035
12.9166666666667 294.448698966252
13.3333333333333 294.817436927301
13.75 295.064801138879
14.1666666666667 295.222939202851
14.5833333333333 295.321558656099
15 295.389147502375


==> Paper_Data/Links/links_a_3_t_0_K_300_M_5_pth_0_01.dat <==
5 125.656444186508
5.41666666666667 135.504012906597
5.83333333333333 144.650296590081
6.25 153.105635954257
6.66666666666667 161.112031579679
7.08333333333333 168.977612009194
7.5 176.739173059532
7.91666666666667 184.488911411952
8.33333333333333 192.526420697204
8.75 201.390175535088
9.16666666666667 210.652938508444
9.58333333333333 220.142094970266
10 229.684747813361
10.4166666666667 238.651038794319
10.8333333333333 247.178135749156
11.25 254.625713878283
11.6666666666667 260.9416541761
12.0833333333333 266.441647198381
12.5 270.918175411197
12.9166666666667 274.960950539507
13.3333333333333 278.120999090496
13.75 280.822632404165
14.1666666666667 283.045158565454
14.5833333333333 284.94347346603
15 286.519860401377


==> Paper_Data/Links/links_a_3_t_0_K_500_M_15_pth_0_01.dat <==
5 342.322394296082
5.41666666666667 354.232318970923
5.83333333333333 364.251828179681
6.25 372.795545783061
6.66666666666667 380.317902986928
7.08333333333333 386.815459797452
7.5 392.943614750102
7.91666666666667 398.739126776433
8.33333333333333 405.272331074034
8.75 412.347478590876
9.16666666666667 421.0095161473
9.58333333333333 431.051706849615
10 441.814745741152
10.4166666666667 452.920389845828
10.8333333333333 462.567380423645
11.25 470.430213597081
11.6666666666667 476.22696773876
12.0833333333333 480.172018649672
12.5 482.647771519249
12.9166666666667 484.189835928817
13.3333333333333 485.089563682875
13.75 485.680612004241
14.1666666666667 486.01850328118
14.5833333333333 486.232227475178
15 486.339604823222


==> Paper_Data/Links/links_a_3_t_0_K_500_M_5_pth_0_01.dat <==
5 205.230211416468
5.41666666666667 220.896513125808
5.83333333333333 235.295373760871
6.25 248.761604256991
6.66666666666667 261.072614223935
7.08333333333333 272.561403691945
7.5 283.501115522089
7.91666666666667 294.13919014692
8.33333333333333 304.875288267888
8.75 316.60975470996
9.16666666666667 329.506019065653
9.58333333333333 343.800219855526
10 359.126896188622
10.4166666666667 376.684389309116
10.8333333333333 393.429504662517
11.25 408.911117553259
11.6666666666667 422.026289446081
12.0833333333333 433.455998389795
12.5 443.033007280934
12.9166666666667 450.165916941996
13.3333333333333 456.53229769565
13.75 461.364963046454
14.1666666666667 465.465885343747
14.5833333333333 468.716081365816
15 471.475135120279


==> Paper_Data/Links/links_a_3_t_0_K_700_M_15_pth_0_001_bth_0_01.dat <==
5 487.020088003463
5.41666666666667 503.607879413465
5.83333333333333 517.771765441164
6.25 529.615595586957
6.66666666666667 539.661816767769
7.08333333333333 548.16416973671
7.5 555.655846664188
7.91666666666667 562.582916514022
8.33333333333333 569.167575404899
8.75 576.450027128235
9.16666666666667 585.259417089829
9.58333333333333 596.863187116042
10 611.271238779717
10.4166666666667 628.411840319001
10.8333333333333 646.769057044338
11.25 662.880921195626
11.6666666666667 674.946123652182
12.0833333333333 683.556673628388
12.5 688.559323667731
12.9166666666667 691.768153432692
13.3333333333333 693.621394389611
13.75 694.606960353165
14.1666666666667 695.174502850723
14.5833333333333 695.544654367995
15 695.741550494105


==> Paper_Data/Links/links_a_3_t_0_K_700_M_5_pth_0_001_bth_0_01.dat <==
5 292.540464027342
5.41666666666667 314.83937536963
5.83333333333333 335.12656760813
6.25 353.908269418829
6.66666666666667 371.201082183623
7.08333333333333 387.173173385795
7.5 401.413024215761
7.91666666666667 415.556912034604
8.33333333333333 428.90685767468
8.75 442.768606971417
9.16666666666667 458.152545170402
9.58333333333333 475.434371038322
10 496.132751874857
10.4166666666667 520.779821646783
10.8333333333333 545.991402237244
11.25 572.475913800713
11.6666666666667 595.28345393493
12.0833333333333 613.962608745558
12.5 629.612595987663
12.9166666666667 642.139261024125
13.3333333333333 651.340686469036
13.75 659.164645955296
14.1666666666667 665.280195223536
14.5833333333333 670.266870185018
15 674.279122529472


==> Paper_Data/Links/links_a_4_t_0_K_100_M_15.dat <==
10 80.2155297761298
10.625 81.2746167654692
11.25 82.2527989560804
11.875 83.157848071195
12.5 84.0385873449092
13.125 84.9368942711556
13.75 85.7998477594319
14.375 86.6748397165348
15 87.5924057466237
15.625 88.5469965349001
16.25 89.4944616888387
16.875 90.3848606124116
17.5 91.255394298908
18.125 92.0685764461392
18.75 92.7936914258733
19.375 93.4251278551059
20 93.9313384739966
20.625 94.3724405960915
21.25 94.7180728189361
21.875 94.9860320754839
22.5 95.1903918756738
23.125 95.3461423319035
23.75 95.458441065331
24.375 95.5475392204331
25 95.6058274651996


==> Paper_Data/Links/links_a_4_t_0_K_100_M_5.dat <==
10 59.6129511333378
10.625 61.5594219649058
11.25 63.374894294596
11.875 65.0349672552844
12.5 66.6704988234691
13.125 68.2455843452026
13.75 69.7699205807976
14.375 71.3747669651762
15 72.9800487147303
15.625 74.575662141323
16.25 76.3093512947016
16.875 78.0470982557285
17.5 79.7684432440616
18.125 81.4321174085056
18.75 83.0977253749918
19.375 84.6211137237381
20 86.0860508571023
20.625 87.3897668255317
21.25 88.5658066649771
21.875 89.6640225547417
22.5 90.5605674569993
23.125 91.3713887691733
23.75 92.0702086776846
24.375 92.6658065742454
25 93.1236408631323


==> Paper_Data/Links/links_a_4_t_0_K_300_M_15_pth_0_01.dat <==
10 235.847132432863
10.625 238.560885953378
11.25 240.794311286447
11.875 242.75727340902
12.5 244.599703689225
13.125 246.322966968344
13.75 248.024447480758
14.375 249.892244950169
15 251.764159480447
15.625 254.181843869485
16.25 256.76235198542
16.875 259.930110214146
17.5 263.502919363574
18.125 267.221139984582
18.75 270.99241125496
19.375 274.778045811347
20 278.041631631485
20.625 280.733849727081
21.25 282.861838923837
21.875 284.586932063812
22.5 285.769015970413
23.125 286.644775451966
23.75 287.237352584141
24.375 287.668680429111
25 287.928542161411


==> Paper_Data/Links/links_a_4_t_0_K_300_M_5.dat <==
10 139.570039782482
10.625 143.85540407612
11.25 147.774844829102
11.875 151.327118666608
12.5 154.586326526798
13.125 157.622976746699
13.75 160.5718209324
14.375 163.600527510945
15 166.781597392659
15.625 170.000067253212
16.25 173.55940856422
16.875 177.498839383361
17.5 181.758525733991
18.125 186.244524540472
18.75 190.939192934833
19.375 195.552012159017
20 200.103789760605
20.625 204.447747091495
21.25 208.100232469603
21.875 211.392803753139
22.5 214.206289265482
23.125 216.662256348774
23.75 218.581190463373
24.375 220.240978623871
25 221.569554856448


==> Paper_Data/Links/links_a_4_t_0_K_500_M_15_pth_0_001_bth_0_01.dat <==
10 402.766675404982
10.625 407.081573041645
11.25 410.896582292132
11.875 414.024597847393
12.5 416.669395603376
13.125 419.101756402399
13.75 421.338638857986
14.375 423.759944093352
15 426.257457836219
15.625 429.365771479534
16.25 433.423359089336
16.875 437.93715556829
17.5 444.163298801055
18.125 451.113346592064
18.75 458.494121539903
19.375 466.271559621417
20 473.505050874138
20.625 479.376285684974
21.25 483.937947420355
21.875 487.37255146524
22.5 489.919129240691
23.125 491.534179059971
23.75 492.737486616928
24.375 493.459031747938
25 493.974664946289


==> Paper_Data/Links/links_a_4_t_0_K_500_M_5_pth_0_001_bth_0_01.dat <==
10 302.906644880973
10.625 312.095094477048
11.25 320.44150921314
11.875 327.684749647676
12.5 334.463680714612
13.125 340.694402605504
13.75 346.520366455909
14.375 352.635518227069
15 358.726855207968
15.625 365.159366928213
16.25 372.368351319136
16.875 380.237706990894
17.5 389.685671313094
18.125 399.483420816331
18.75 410.318073186431
19.375 421.380585455144
20 432.092781406917
20.625 442.062209071824
21.25 450.782624473077
21.875 458.804383699252
22.5 465.214616748675
23.125 470.750918619356
23.75 475.235639896996
24.375 478.930552283501
25 481.894089921366


==> Paper_Data/Links/links_a_4_t_0_K_700_M_15_pth_0_001_bth_0_01.dat <==
10 558.486734150806
10.625 564.385092646389
11.25 569.582267587655
11.875 573.745123701569
12.5 577.242670753304
13.125 580.285420832274
13.75 583.040506034208
14.375 585.764720410108
15 588.714891282028
15.625 592.177559544029
16.25 596.892922839234
16.875 602.63968925671
17.5 610.775976188414
18.125 620.812531933779
18.75 631.7671061673
19.375 643.829542348933
20 655.051111066221
20.625 664.404909891878
21.25 671.544396407437
21.875 676.822837555588
22.5 680.646157542435
23.125 683.027669911731
23.75 684.747237058316
24.375 685.756285047009
25 686.46500306359


==> Paper_Data/Links/links_a_4_t_0_K_700_M_5_pth_0_001_bth_0_01.dat <==
10 420.473975133395
10.625 433.234264093415
11.25 444.730812898018
11.875 454.770457521992
12.5 463.940373280307
13.125 472.435111850567
13.75 480.393969779498
14.375 488.365839501386
15 496.495524765668
15.625 505.3746347877
16.25 515.070022052945
16.875 525.576552486759
17.5 538.656240192867
18.125 552.604617887801
18.75 567.244589118801
19.375 583.279625562402
20 598.743540781428
20.625 613.260661373908
21.25 625.99356282115
21.875 637.136792934524
22.5 646.649761088355
23.125 654.234591334694
23.75 660.742043127167
24.375 665.638101779773
25 669.934133127014

